Automatic generation of reviews of scientific papers

With an ever-increasing number of scientific papers published each year, it becomes more difficult for researchers to explore a field that they are not closely familiar with already. This greatly inhibits the potential for cross-disciplinary research. A traditional introduction into an area may come in the form of a review paper. However, not all areas and sub-areas have a current review. In this paper, we present a method for the automatic generation of a review paper corresponding to a user-defined query. This method consists of two main parts. The first part identifies key papers in the area by their bibliometric parameters, such as a graph of co-citations. The second stage uses a BERT based architecture that we train on existing reviews for extractive summarization of these key papers. We describe the general pipeline of our method and some implementation details and present both automatic and expert evaluations on the PubMed dataset.

==> results/covid-19-results.csv <==
Paper,Year,Cited,Topic,Sentence,Score
"Middle East respiratory syndrome coronavirus neutralising serum antibodies in dromedary camels: a comparative serological study.","2013","308","4","There was no evidence for cross-neutralisation by bovine coronavirus antibodies.","0.07216514"
"Middle East respiratory syndrome","2015","192","4","Middle East respiratory syndrome (MERS) is a highly lethal respiratory disease caused by a novel single-stranded, positive-sense RNA betacoronavirus (MERS-CoV).","0.08567752"
"Interhuman transmissibility of Middle East respiratory syndrome coronavirus: estimation of pandemic risk","2013","151","4","INTERPRETATION Our analysis suggests that MERS-CoV does not yet have pandemic potential.","0.08604804"
"2014 MERS-CoV outbreak in Jeddah--a link to health care facilities.","2015","150","4","CONCLUSIONS The majority of patients in the Jeddah MERS-CoV outbreak had contact with a health care facility, other patients, or both.","0.074910015"
"Close Relative of Human Middle East Respiratory Syndrome Coronavirus in Bat, South Africa","2013","149","4","A partial spike gene–based phylogeny using this sequence yielded the same topology as that using the partial RdRp sequence (Technical Appendix Figure 2).","0.09350863"
"Clinical features and virological analysis of a case of Middle East respiratory syndrome coronavirus infection.","2013","143","4","MERS-CoV might have shedding patterns that are different from those of severe acute respiratory syndrome and so might need alternative diagnostic approaches.","0.07828494"
"Clinical Course and Outcomes of Critically Ill Patients With Middle East Respiratory Syndrome Coronavirus Infection","2014","140","4","We report on critically ill patients with MERS-CoV infection from 1 ICU (a medicalsurgical ICU referred to as ICU 1) at King Abdulaziz Hospital, Al-Ahsa, and from 2 ICUs (a medicalsurgical ICU and a cardiac ICU, referred to as ICU 2 and ICU 3, respectively) at King Abdulaziz Medical City, Riyadh.","0.07848125"
"Rapid generation of a mouse model for Middle East respiratory syndrome.","2014","138","3","No small-animal model for this infection is currently available, but studies suggest that virus entry factors can confer virus susceptibility.","0.0969497"
"Characterization of severe acute respiratory syndrome-associated coronavirus (SARS-CoV) spike glycoprotein-mediated viral entry.","2004","127","1","Together, these studies describe important tools that can be used to study SARS-CoV S glycoprotein structure and function, including approaches that can be used to identify inhibitors of the entry of SARS-CoV into target cells.","0.08568574"
"Structure of MERS-CoV spike receptor-binding domain complexed with human receptor DPP4","2013","125","3","The receptor-binding subdomain interacts with DPP4 β-propeller but not its intrinsic hydrolase domain.","0.09428511"
